Imandra CodeLogician: Neuro-Symbolic Reasoning for Precise Analysis of Software Logic

Large Language Models (LLMs) have shown strong performance on code understanding tasks, yet they fundamentally lack the ability to perform precise, exhaustive mathematical reasoning about program behavior. Existing benchmarks either focus on mathematical proof automation, largely disconnected from real-world software, or on engineering tasks that do not require semantic rigor. We present CodeLogician, a neurosymbolic agent for precise analysis of software logic, integrated with ImandraX, an industrial automated reasoning engine deployed in financial markets and safety-critical systems. Unlike prior approaches that use formal methods primarily to validate LLM outputs, CodeLogician uses LLMs to construct explicit formal models of software systems, enabling automated reasoning to answer rich semantic questions beyond binary verification outcomes. To rigorously evaluate mathematical reasoning about software logic, we introduce code-logic-bench, a benchmark targeting the middle ground between theorem proving and software engineering benchmarks. It measures reasoning correctness about program state spaces, control flow, coverage constraints, and edge cases, with ground truth defined via formal modeling and region decomposition. Comparing LLM-only reasoning against LLMs augmented with CodeLogician, formal augmentation yields substantial improvements, closing a 41-47 percentage point gap in reasoning accuracy. These results demonstrate that neurosymbolic integration is essential for scaling program analysis toward rigorous, autonomous software understanding.

==> data/control-flow-understanding.dat <==
score
0.90625
1.0
0.375
1.0
0.625
0.9583333333333334
0.4583333333333333
0.65625
0.75
0.7916666666666666
0.8125
0.5625
1.0
1.0
0.5
0.875
0.6666666666666666
0.125
0.25
0.5416666666666666
0.2916666666666667
0.4375
0.9583333333333334
0.875
1.0
0.8333333333333334
0.9375
0.9375
0.78125
1.0
0.0
1.0
0.7083333333333334
0.9583333333333334
0.375
0.84375
0.1875
1.0
1.0
0.6875
0.375
0.5416666666666666
1.0
1.0
0.8333333333333334
0.71875
0.625
0.6875
1.0
1.0
0.625
0.9166666666666666
1.0
0.5625
1.0
0.9583333333333334
0.7083333333333334
0.9583333333333334
0.4375
0.8333333333333334
0.16666666666666666
0.75
0.375
0.5
0.4166666666666667
1.0
0.875
0.7083333333333334
1.0
0.9166666666666666
0.6666666666666666
0.75
0.08333333333333333
0.5625
1.0
0.0
0.5625
0.0
1.0
0.7916666666666666
0.625
0.625
1.0
1.0
0.9583333333333334
1.0
0.71875
1.0
0.8333333333333334
1.0
0.53125
1.0
0.5
0.9583333333333334
1.0
0.625
0.7083333333333334
0.9583333333333334
0.96875
0.90625
0.9583333333333334
1.0
0.6875
1.0
0.5
0.9375
1.0
1.0
0.875
0.53125
0.34375
0.7083333333333334
1.0
0.6666666666666666
0.9166666666666666
0.7916666666666666
0.9583333333333334
1.0
0.96875
1.0
0.9166666666666666
0.8333333333333334
1.0
0.75
0.7083333333333334
0.53125
0.9166666666666666
0.9583333333333334
0.6666666666666666
1.0
0.4166666666666667
0.5833333333333334
1.0
1.0
0.8333333333333334
0.9583333333333334
0.34375
0.625
0.8333333333333334
0.9583333333333334
0.53125
1.0
0.8333333333333334
0.20833333333333334
0.9166666666666666
0.875
1.0
1.0
0.59375
0.125
0.9583333333333334
1.0
0.875
0.08333333333333333
0.9375
1.0
1.0
0.5
0.75
0.5625
0.5625
0.9375
0.53125
0.875
1.0
0.28125
0.9583333333333334
0.5833333333333334
1.0
1.0
0.9583333333333334
1.0
0.59375
0.3125
0.9166666666666666
0.75
1.0
0.375
0.625
0.25
0.9166666666666666
1.0
0.3333333333333333
0.625
0.8333333333333334
0.4166666666666667
0.7916666666666666
1.0
0.6875
1.0
0.875
1.0
0.5
0.96875
0.8333333333333334
0.9166666666666666
0.59375
0.08333333333333333
1.0
0.875
0.625
1.0
0.6666666666666666
0.15625
1.0
1.0
0.2916666666666667
0.40625
0.5833333333333334
0.5
1.0
0.3333333333333333
0.8333333333333334
0.4583333333333333
0.75
0.6875
0.75
0.5625
0.9166666666666666
0.0
1.0
0.75
0.25
0.375
0.375
1.0
0.08333333333333333
0.84375
0.4583333333333333
1.0
1.0
0.6875
0.625
0.9583333333333334
0.125
0.4166666666666667
0.8333333333333334
1.0
1.0
1.0
0.9583333333333334
0.041666666666666664
0.125
0.7916666666666666
1.0
0.9583333333333334
1.0
1.0
0.625
0.08333333333333333
0.9583333333333334
0.8333333333333334
0.4583333333333333
0.9583333333333334
0.9583333333333334
0.75
1.0
1.0
0.875
0.0
0.4375
0.5416666666666666
1.0
0.875
0.84375
1.0
0.7916666666666666
0.0
0.5
1.0
0.3125
1.0
1.0
0.9583333333333334
0.8125
0.9583333333333334
1.0
0.8125
1.0
0.75
0.3333333333333333
0.96875
0.3333333333333333
1.0
0.71875
1.0
1.0
1.0
1.0
0.7916666666666666
0.9583333333333334
0.75
0.6666666666666666
0.5625
0.5416666666666666
1.0
0.9166666666666666
0.5
1.0
0.375
0.40625
1.0
0.0
0.6666666666666666
1.0
0.5
0.9583333333333334
0.8333333333333334
0.6875
1.0
0.46875
1.0
1.0
0.7916666666666666
0.46875
0.125
0.6666666666666666
0.9375
0.875
1.0
0.5833333333333334
0.9166666666666666
0.8333333333333334
0.875
0.4583333333333333
0.9166666666666666
0.0
0.9166666666666666
0.15625
0.16666666666666666
1.0
0.75
0.8333333333333334
0.5625
0.9166666666666666
1.0
1.0
0.8333333333333334
0.16666666666666666
1.0
1.0
0.53125
0.4375
0.9583333333333334
0.16666666666666666
0.9583333333333334
0.40625
0.9166666666666666
1.0
1.0
1.0
0.25
1.0
0.75
1.0
0.7916666666666666
1.0
0.125
0.40625
0.75
0.125
0.9583333333333334
0.9166666666666666
1.0
1.0
1.0
0.125
1.0
0.6875
0.9583333333333334
0.1875
0.5
0.5
0.5833333333333334
0.9166666666666666
0.75
0.5833333333333334
0.8333333333333334
0.34375
1.0
1.0
0.75
0.5416666666666666
0.5625
0.6666666666666666
1.0
0.375
0.7916666666666666
0.78125
0.25
1.0
1.0
0.7916666666666666
0.84375
0.7916666666666666
0.28125
0.5416666666666666
0.125
0.9375
0.4166666666666667
0.8333333333333334
0.71875
1.0
1.0
0.4583333333333333
0.16666666666666666
0.0
0.875
0.4583333333333333
0.375
0.53125
0.59375
0.375
0.9583333333333334
0.5
0.875
0.0
1.0
0.7916666666666666
0.7916666666666666
1.0
0.9375
1.0
0.8333333333333334
0.9166666666666666
1.0
0.7083333333333334
0.5625
0.625
1.0
0.7916666666666666
1.0
0.6666666666666666
1.0
1.0
0.9375
1.0
0.7916666666666666
0.9583333333333334
0.5416666666666666
1.0
1.0
0.9583333333333334
0.9583333333333334
0.875
0.9583333333333334
0.25
1.0
0.7916666666666666
0.6666666666666666
0.59375
0.5416666666666666
0.9583333333333334
0.8125
0.9166666666666666
0.25
0.65625
0.4583333333333333
1.0
0.16666666666666666
1.0
1.0
0.9583333333333334
0.75
0.7916666666666666
0.84375
1.0
0.6666666666666666
0.3333333333333333
0.9583333333333334
0.7083333333333334
0.5625
0.875
0.875
1.0
0.4375
0.875
0.875
1.0
0.5
0.6875
0.125
1.0
0.0
0.9583333333333334
0.8333333333333334
0.53125
0.875
0.6666666666666666
0.8125
1.0
0.5416666666666666
0.16666666666666666
0.59375
1.0
0.9583333333333334
1.0
1.0
0.8333333333333334
0.9166666666666666
0.375
0.9375
0.875
1.0
1.0
0.875
0.875
1.0
0.625
0.0
0.75
1.0
0.75
1.0
1.0
1.0
0.25
1.0
0.8333333333333334
0.5416666666666666
0.375
0.75
0.65625
1.0
0.9583333333333334
1.0
0.9166666666666666
0.5
1.0
0.9583333333333334
0.9166666666666666
1.0
0.9583333333333334
1.0
1.0
1.0
0.2916666666666667
0.8333333333333334
1.0
0.875
0.75
0.2916666666666667
0.625
0.0625
0.5
0.9166666666666666
0.8333333333333334
0.4375
0.375
0.96875
1.0
0.6666666666666666
0.34375
0.59375
0.90625
0.9166666666666666
1.0
0.75
0.9166666666666666
1.0
0.7916666666666666
0.4375
1.0
1.0
1.0
0.4375
0.0
0.4375
1.0
0.6666666666666666
0.5
0.375
0.9583333333333334
0.5833333333333334
1.0
0.9166666666666666
0.9583333333333334
0.4166666666666667
0.5833333333333334
0.9166666666666666
0.75
0.3333333333333333
1.0
0.9583333333333334
0.9375
1.0
0.75
0.625
1.0
0.25
0.9375
1.0
0.875
0.875
0.6666666666666666
0.875
0.0
0.59375
1.0


==> data/coverage-completeness.dat <==
score
0.6666666666666666
0.36000000000000004
1.0
1.0
0.005
0.03775
0.8333333333333334
0.325
0.4166666666666667
0.8333333333333334
1.0
1.0
0.39999999999999997
0.5
0.0
0.825
0.3889
0.6666666666666666
0.08333333333333333
0.07825
0.4166666666666667
0.2333333333333333
0.75
0.008
0.0011333333333333332
0.7833333333333333
1.0
0.36166666666666664
0.041624999999999995
0.115
0.8125
0.75
0.0
0.08333333333333333
0.5833333333333334
0.359
0.5
1.0
0.16666666666666666
0.015000000000000001
0.5
0.24
0.13333333333333333
0.17250000000000001
0.79
0.75
0.75
0.19
0.25
0.3333333333333333
0.6666666666666666
1.0
0.75
0.7124999999999999
0.125
0.891
0.25
0.7
0.17033333333333334
0.3333333333333333
0.875
0.5833333333333334
0.16666666666666666
0.9166666666666666
0.125
0.75
0.2375
0.5
0.36000000000000004
0.19975
0.29233333333333333
0.8333333333333334
0.9375
0.9375
0.029500000000000002
0.3
0.13124999999999998
1.0
0.125
0.10000000000000002
0.8333333333333334
0.16666666666666666
0.07565
0.3016666666666667
1.0
0.00165
0.025
0.8333333333333334
0.11775
0.75
0.6666666666666666
0.44333333333333336
1.0
0.4166666666666667
0.013999999999999999
0.52
0.3333333333333333
1.0
0.6666666666666666
0.8333333333333334
0.75
0.6666666666666666
0.6675
1.0
0.8333333333333334
0.9166666666666666
0.3875
0.12
1.0
0.6666666666666666
0.75
0.75
0.9166666666666666
0.875
0.75
0.3333333333333333
0.08333333333333333
0.8333333333333334
0.5
0.5
0.8666666666666667
0.8333333333333334
0.050666666666666665
0.4166666666666667
0.19
0.006666666666666667
0.18800000000000003
0.05533333333333334
0.5
1.0
0.08333333333333333
0.75
0.625
0.0875
0.15075000000000002
0.25
0.125
0.9166666666666666
0.875
0.4166666666666667
0.13052631578947368
0.7999999999999999
0.6666666666666666
0.4166666666666667
0.8125
0.025
0.4166666666666667
0.8333333333333334
0.875
0.0395
0.75
0.6
0.41333333333333333
0.6666666666666666
1.0
0.75
0.6346149999999999
0.5975
1.0
0.063
0.20500000000000002
0.4466666666666667
0.00675
0.5566666666666666
0.5553887500000001
0.1225
0.6939
0.09999999999999999
0.3725
0.0625
0.6666666666666666
0.0673
0.6625
0.75
0.04853333333333334
0.8333333333333334
0.4166666666666667
0.6666666666666666
0.125
0.8053333333333333
0.033101470588235295
1.0
0.475
0.8833333333333333
0.08775
0.0325
0.52
0.725
0.35000000000000003
1.0
0.6666666666666666
0.39425
0.16666666666666666
0.20877777777777776
0.5
0.5
0.4185185185185185
0.5833333333333334
0.9333333333333332
0.34750000000000003
0.0
0.75
0.3433333333333333
0.7125
0.875
1.0
1.0
0.2222333333333333
0.8166666666666668
1.0
1.0
0.33466666666666667
0.75
0.155
0.25
0.75
0.209
0.65
0.6666666666666666
1.0
0.25
1.0
0.159
0.11897368421052631
0.06466666666666666
0.0
0.5833333333333334
0.33666666666666667
1.0
0.875
0.44999999999999996
0.11266666666666668
0.9166666666666666
0.11445000000000001
0.7166666666666667
1.0
0.75
0.8333333333333334
0.6666666666666666
1.0
0.4166666666666667
0.5
0.875
0.175
0.1
0.7833333333333333
0.125
0.875
0.5833333333333334
0.75
0.5
0.075
0.3125
0.08
0.6666666666666666
0.125
0.8333333333333334
0.64307675
0.25333333333333335
0.5125
0.21666666666666665
0.4166666666666667
0.9166666666666666
0.31675
0.615
0.08333333333333333
1.0
0.605
0.6666666666666666
0.10000000000000002
0.5833333333333334
0.25
0.22066666666666668
0.8314999999999999
0.36000000000000004
0.23500000000000001
0.8333333333333334
0.75
0.6666666666666666
0.15666666666666665
0.5625
0.302
0.7625
0.6666666666666666
0.257625
0.375
1.0
0.15875
1.0
0.23666666666666666
0.5
0.875
0.14133333333333334
0.7000000000000001
0.5415
0.8333333333333334
0.5875
0.13533333333333333
0.4166666666666667
0.75
0.23
0.0875
0.5
1.0
0.2875
0.6375
0.08333333333333333
0.4666666666666666
0.18
0.12375
0.3833333333333333
0.27666666666666667
0.5
0.9333333333333332
0.43253968253968256
0.5833333333333334
0.0095
0.04552833333333334
0.75
0.2866666666666667
0.08557500000000001
0.8333333333333334
0.75
0.6733333333333333
0.625
0.55
0.5833333333333334
0.4166666666666667
0.09733333333333334
0.6666666666666666
1.0
0.30433333333333334
0.6666666666666666
0.050824999999999995
0.7666666666666666
1.0
0.5
0.25333333333333335
0.26
0.22222222222222224
0.06695
0.75
1.0
0.0455
0.175
0.06962499999999999
0.16666666666666666
0.4375
0.375
0.0
0.6666666666666666
0.08333333333333333
0.7490833333333333
0.212
0.45
0.625
0.875
0.3333333333333333
0.75
0.000805
0.4222333333333333
0.875
0.7666666666666666
0.375
0.6666666666666666
0.6666666666666666
0.47333333333333333
1.0
0.0112
0.9166666666666666
1.0
0.326
0.907
1.0
0.2025
0.125
0.75
0.25
0.9433333333333334
0.25
0.016666666666666666
0.21333333333333335
1.0
0.028975
0.85
0.24
0.6666666666666666
0.17500000000000002
0.22197368421052632
0.17333333333333334
0.4000000000000001
0.75
0.09375
0.04311458333333333
0.6666666666666666
0.16666666666666666
0.08333333333333333
0.3833333333333333
0.75
0.8333333333333334
0.9166666666666666
1.0
0.11666666666666665
0.26666666666666666
0.8333333333333334
0.4166666666666667
0.25
0.18125
0.8333333333333334
0.0
0.17790000000000003
0.9166666666666666
0.0
0.25
0.8049999999999999
0.0077
0.6666666666666666
1.0
0.0065
0.5
1.0
0.375
0.43333333333333335
0.875
0.25
0.125
0.5825
0.75
0.9666666666666667
0.11024999999999999
0.1625
0.501
0.6833333333333332
0.01475
0.6133333333333334
0.00575
0.4875
1.0
0.08600000000000001
0.64557675
0.10675438596491227
0.207625
0.08
0.44333333333333336
0.85
0.8333333333333334
0.17281746031746031
0.64
1.0
0.625
0.2966666666666667
0.1745
0.042499999999999996
0.4166666666666667
0.03125
0.1275
1.0
0.15
0.02
0.026750000000000003
0.002
0.1875
0.8333333333333334
0.051425
0.4166666666666667
0.625
0.058666666666666666
0.20425
1.0
0.01675
0.20675
0.75
0.8333333333333334
1.0
0.5
0.0
0.005
0.7933333333333333
0.125
0.875
0.8333333333333334
0.6777777777777777
0.09507933333333334
0.75
0.0082
1.0
0.8333333333333334
0.4166666666666667
0.03172033333333333
0.9166666666666666
0.75
1.0
0.4226666666666667
0.15075
0.0395
0.5833333333333334
0.8333333333333334
1.0
0.0995
0.6914358974358974
0.19333333333333336
0.35
0.4375
0.0925
0.35000000000000003
0.3066666666666667
0.1579461842105263
0.75
0.4166666666666667
0.4633333333333334
0.252
0.9166666666666666
0.875
1.0
0.524
0.07166666666666667
0.33
0.02
0.0625
0.359
0.65
0.5333333333333333
0.75
1.0
0.10000000000000002
0.25
0.10500000000000001
1.0
0.6865
0.5
0.5730000000000001
0.8333333333333334
0.8333333333333334
0.27
0.08333333333333333
0.17025
0.03333333333333333
0.575
0.7875
0.2776666666666667
0.19822368421052633
0.18333333333333335
0.25
0.18533333333333335
0.6666666666666666
0.4875
0.6666666666666666
0.75
0.02
0.1505
0.35633333333333334
0.30825
1.0
0.6666666666666666
0.3333333333333333
0.6875
0.17375
0.11
0.25
0.7833333333333333
0.25
0.6666666666666666
0.0
0.9166666666666666
0.25
0.0275
0.5
0.475
0.125
0.014421694690208802
0.0745
0.005
0.12153333333333333
0.242
0.44333333333333336
0.6000000000000001
0.6375
0.9375
0.8333333333333334
0.038
0.305
0.6833333333333332
0.3
0.14200000000000002
0.19066666666666668
0.4125
0.0
1.0
0.28700000000000003
0.3125
0.5
0.15385933333333335
0.0
0.22
0.9166666666666666
1.0
0.5572
0.45
0.75
1.0


==> data/decision-boundary-clarity.dat <==
score
0.6666666666666666
0.9090909090909091
0.583994708994709
0.6823308270676691
0.6666666666666666
0.6666666666666666
0.6060606060606061
0.8055555555555555
0.3333333333333333
0.8333333333333334
0.625
0.7105263157894737
0.9545454545454546
1.0
0.0
1.0
1.0
1.0
1.0
1.0
0.6125
0.0
0.8888888888888888
0.8888888888888888
1.0
1.0
0.5357142857142857
1.0
1.0
0.0
1.0
1.0
0.7083333333333333
1.0
0.5208333333333333
1.0
0.41666666666666663
0.7222222222222222
0.6666666666666666
0.8035714285714286
0.8888888888888888
0.17857142857142858
1.0
1.0
0.0
0.9166666666666666
1.0
0.7083333333333334
0.7000000000000001
0.9
0.25
0.4666666666666666
0.16666666666666666
0.8442857142857143
0.5166666666666667
0.75
0.7662337662337663
0.5
0.8333333333333334
0.8333333333333334
0.6401515151515151
1.0
0.8083333333333332
0.6712962962962963
1.0
0.6666666666666666
0.9444444444444445
0.5
1.0
0.8888888888888888
0.8823529411764706
0.75
1.0
0.9210526315789473
1.0
1.0
0.7777777777777778
1.0
1.0
0.7444444444444445
0.0
0.0
0.6481481481481481
0.8888888888888888
0.6916666666666667
0.9333333333333332
0.7222222222222222
0.9
0.0
0.0
0.7987012987012987
0.6428571428571428
0.8888888888888888
0.0
0.6666666666666666
0.2222222222222222
0.0
0.8333333333333333
1.0
0.6666666666666666
1.0
0.2708333333333333
1.0
0.5
0.8571428571428571
0.08333333333333333
1.0
1.0
0.06666666666666667
0.6666666666666666
0.5
1.0
0.6666666666666666
0.875
0.0
0.7222222222222222
0.4984126984126984
1.0
0.6666666666666666
0.3333333333333333
0.875
0.6666666666666666
0.8333333333333333
0.0625
0.4523809523809524
1.0
0.6666666666666666
0.7821428571428571
0.8147321428571428
1.0
0.42307692307692313
0.75
0.625
0.8333333333333334
0.5428571428571428
0.7222222222222223
0.75
0.7222222222222222
0.7070707070707071
0.8678571428571429
0.8222222222222223
1.0
0.8630952380952381
0.9333333333333332
1.0
0.8333333333333333
0.7916666666666666
0.3
1.0
0.5
0.8888888888888888
0.9444444444444445
0.8348214285714286
0.4444444444444444
0.8696969696969696
0.9166666666666666
0.8333333333333334
0.7222222222222222
1.0
0.8666666666666667
0.7222222222222222
1.0
0.8333333333333334
0.7916666666666666
0.829375
0.9285714285714286
0.8571428571428571
0.7579365079365079
0.7666666666666666
0.8333333333333334
0.611111111111111
0.9166666666666666
0.9166666666666666
0.0
0.75
0.9464285714285714
0.22685185185185186
0.5
0.9444444444444444
0.7083333333333334
0.875
0.375
0.5
0.8612132352941176
0.7715201465201466
0.0
0.5
1.0
0.8333333333333334
0.7857142857142857
0.8888888888888888
0.6722222222222222
0.7047619047619048
0.2857142857142857
0.175
0.6785714285714286
0.3557692307692308
0.6666666666666666
0.7380952380952381
1.0
0.6666666666666666
1.0
0.375
0.5
0.8571428571428571
0.0
1.0
0.6388888888888888
0.8333333333333334
1.0
0.8333333333333334
0.125
0.7777777777777777
0.6599358974358974
1.0
1.0
0.9264705882352942
0.85
0.5171717171717172
0.75
0.08928571428571429
0.0
0.6666666666666666
1.0
0.6666666666666666
0.7000000000000001
0.5555555555555555
0.8333333333333334
0.8333333333333333
0.8131868131868132
0.5
0.7992063492063491
0.825
0.7777777777777778
0.875
1.0
0.76
0.75
0.7125
1.0
0.0
1.0
0.4166666666666667
0.0
0.3333333333333333
0.3333333333333333
0.6428571428571429
0.9
0.48412698412698413
1.0
0.8888888888888888
1.0
1.0
1.0
0.5
0.557142857142857
1.0
0.0
0.40625
0.0
0.9615384615384616
0.19999999999999998
0.255026455026455
0.875
0.8947368421052632
0.0
1.0
0.9083333333333333
0.606060606060606
0.8
1.0
0.6666666666666666
1.0
0.5
1.0
0.8333333333333333
1.0
0.0
0.7777777777777777
0.8888888888888888
0.9444444444444445
0.2857142857142857
0.8717320261437909
0.5625
1.0
0.8768382352941176
0.3611111111111111
0.8571428571428571
0.0
0.7738095238095237
0.7348484848484849
1.0
0.5
0.7853618421052632
0.3
1.0
0.5333333333333333
0.7708333333333334
0.7222222222222222
0.7222222222222222
0.6111111111111112
0.8229166666666666
0.5
0.5
0.611111111111111
0.8333333333333333
0.8823529411764706
0.0
0.712121212121212
1.0
0.1111111111111111
0.8888888888888888
0.8666666666666667
1.0
1.0
0.4444444444444444
0.6666666666666666
0.08333333333333333
0.4781746031746032
1.0
0.44642857142857145
0.41666666666666663
0.3333333333333333
1.0
1.0
0.7777777777777777
0.9166666666666666
0.25
0.6666666666666666
1.0
0.8333333333333334
0.611111111111111
0.40384615384615385
0.8148148148148149
0.0
0.5432900432900433
0.0
0.5
0.8444444444444444
1.0
1.0
0.7000000000000001
0.8888888888888888
0.3214285714285714
0.8375
0.5
0.0
1.0
0.3333333333333333
0.0
1.0
0.8333333333333334
1.0
0.9473684210526316
0.3
0.8666666666666667
0.746031746031746
1.0
0.3431372549019608
0.9166666666666667
0.7777777777777777
0.875
0.6428571428571429
1.0
1.0
0.8666666666666667
0.7777777777777777
0.6190476190476191
0.5666666666666667
0.8333333333333334
0.9166666666666666
0.7111111111111111
0.0
1.0
0.0
0.5
1.0
0.22916666666666666
0.0
0.125
0.3111111111111111
0.5
0.9166666666666666
0.6666666666666666
1.0
0.7276753223812047
0.6180555555555556
0.7666666666666666
0.7222222222222222
0.7083333333333333
1.0
0.9615384615384616
0.5059523809523809
0.7269841269841271
0.8333333333333334
0.7430555555555556
0.875
0.2222222222222222
0.6666666666666666
1.0
0.8888888888888888
1.0
1.0
0.0
0.611111111111111
0.7222222222222222
0.6
0.8222222222222223
0.9
0.7777777777777777
0.25
0.9
0.4166666666666667
0.7045454545454546
1.0
1.0
0.0
0.9696969696969697
0.7638888888888888
1.0
0.6040100250626567
1.0
0.39999999999999997
0.8
0.8333333333333334
0.4666666666666666
0.6428571428571429
0.8076923076923077
0.75
0.8333333333333334
0.8333333333333334
0.9166666666666666
0.8611111111111112
0.5
0.5833333333333334
0.7098214285714286
0.5833333333333334
0.0
1.0
0.4761904761904761
0.2857142857142857
1.0
0.7222222222222222
1.0
0.6666666666666666
0.5111111111111111
1.0
0.8333333333333334
0.25
0.48888888888888893
0.0
0.4166666666666667
0.6458333333333333
0.9166666666666666
1.0
0.6666666666666666
1.0
0.3333333333333333
0.5625
0.7000000000000001
0.41391941391941395
0.725
0.5555555555555555
1.0
0.0
0.0
0.6666666666666666
1.0
0.25
0.875
0.85625
0.9375
1.0
0.8055555555555555
0.25416666666666665
1.0
0.8277777777777778
0.8166666666666667
0.85
1.0
0.5555555555555555
0.9166666666666666
0.25
0.6666666666666666
1.0
0.5555555555555555
0.6666666666666666
0.75
0.0
0.14285714285714285
0.5
0.6666666666666666
0.55
1.0
0.5
0.8333333333333334
0.9047619047619048
1.0
1.0
0.27142857142857146
0.9523809523809524
0.27777777777777773
0.7999999999999999
0.9166666666666666
0.5555555555555555
0.8695652173913043
0.8084051724137931
0.6625
0.6666666666666666
0.6333333333333333
0.5
0.6944444444444443
0.96875
0.6666666666666666
1.0
0.5185185185185185
0.8666666666666667
1.0
0.39999999999999997
0.75
0.75
1.0
0.7481481481481481
0.7797619047619048
0.7833333333333333
0.8666666666666667
0.9166666666666666
0.3333333333333333
0.7222222222222222
0.5
0.6666666666666666
0.6666666666666666
0.8333333333333333
0.4910714285714286
1.0
0.0
0.5
1.0
0.6388888888888888
0.6666666666666666
0.5333333333333333
1.0
0.5208333333333334
0.2
0.16666666666666666
0.4666666666666666
0.641025641025641
0.4206349206349206
0.0
1.0
0.3333333333333333
0.2901785714285714
0.5
0.175
0.8333333333333334
0.5
0.6190476190476191
0.8888888888888888
0.44047619047619047
0.20833333333333331
0.4909090909090909
0.7731481481481483
0.5
0.0
0.08333333333333333
0.5
0.6666666666666666
1.0
0.7999999999999999
0.8888888888888888
0.4444444444444444
1.0
0.8888888888888888
0.19999999999999998
0.0
0.16666666666666666
0.6590909090909091
0.8055555555555555
1.0
0.6666666666666666
0.6960784313725491
0.9772727272727273
0.8
0.5277777777777778
0.0
1.0
0.8888888888888888
0.8206293706293707
0.8541666666666666
1.0
0.9333333333333332
0.90625
0.8194444444444444
0.75
0.0
1.0
0.6666666666666666
0.7738095238095237
0.43333333333333335
0.0


==> data/direction-accuracy.dat <==
score
0.625
1.0
0.75
0.25
0.8125
1.0
0.9375
0.08333333333333333
1.0
1.0
1.0
1.0
1.0
0.43333333333333335
0.875
0.1875
0.9375
0.9166666666666666
0.75
0.0
1.0
1.0
0.5375
0.1875
1.0
1.0
0.7333333333333334
1.0
1.0
0.25
0.9166666666666666
1.0
0.1875
0.26666666666666666
0.0
0.8333333333333334
0.4125
1.0
0.5166666666666666
1.0
1.0
0.5
1.0
0.0
0.6666666666666666
0.0625
0.9125
0.6375
1.0
1.0
0.625
0.0
1.0
1.0
0.175
0.0
0.7000000000000001
0.9375
0.25
0.0
1.0
1.0
0.1875
0.08333333333333333
1.0
0.5375
1.0
0.0625
0.25
1.0
0.2625
0.1375
0.925
0.0
1.0
0.125
1.0
0.08333333333333333
0.0
1.0
0.475
1.0
0.08333333333333333
0.5
0.8333333333333334
0.9166666666666666
1.0
0.25
0.25
0.0625
0.875
0.25
0.8125
0.3333333333333333
0.4375
0.5
0.1375
0.575
1.0
0.1125
0.5
1.0
0.75
0.325
1.0
1.0
0.75
1.0
0.08333333333333333
0.5
0.06666666666666667
1.0
1.0
0.0
1.0
0.9166666666666666
1.0
0.55
0.75
0.975
1.0
0.5833333333333334
0.0625
0.25
0.08333333333333333
1.0
1.0
1.0
1.0
0.08333333333333333
0.6666666666666666
0.5
0.8875
1.0
0.2
0.2125
0.2125
0.0
1.0
1.0
1.0
1.0
0.3333333333333333
0.75
0.48750000000000004
0.9375
0.25
0.4875
0.0625
0.875
0.35000000000000003
0.48750000000000004
1.0
0.9166666666666666
0.08333333333333333
1.0
0.9166666666666666
0.08333333333333333
0.26666666666666666
0.475
0.0625
1.0
1.0
1.0
0.175
0.0
0.0625
1.0
0.25
0.125
1.0
1.0
0.08333333333333333
1.0
0.9375
1.0
0.5833333333333334
1.0
0.5125
0.95
0.125
1.0
0.6666666666666666
0.9166666666666666
0.5125
1.0
0.0625
0.875
0.0
1.0
0.08333333333333333
1.0
0.0
1.0
0.35
0.25
0.9166666666666666
0.7125
1.0
0.25
1.0
0.625
1.0
1.0
1.0
1.0
0.1125
0.0625
1.0
1.0
1.0
1.0
0.25
1.0
1.0
0.25
1.0
0.0
0.8666666666666667
0.03333333333333333
0.5625
0.16666666666666666
0.75
0.125
1.0
0.4
0.9166666666666666
1.0
0.9166666666666666
0.75
0.125
0.7166666666666667
0.3625
0.1375
1.0
0.1875
0.35000000000000003
1.0
1.0
0.75
1.0
0.4166666666666667
0.6666666666666666
1.0
0.875
0.375
1.0
1.0
1.0
0.125
1.0
1.0
1.0
0.55
1.0
0.25
1.0
0.08333333333333333
0.0
0.8875
0.3875
0.0625
0.7999999999999999
0.5
0.2125
0.25
0.875
0.125
1.0
0.16666666666666666
0.0
0.16666666666666666
0.6666666666666666
0.0
0.0
1.0
0.25
0.25
0.5
0.3125
0.8666666666666667
1.0
0.225
0.5
0.08333333333333333
1.0
0.4625
0.9166666666666666
0.5
0.08333333333333333
1.0
1.0
0.25
0.6666666666666666
0.8125
0.8333333333333334
0.175
0.875
0.9166666666666666
0.25
0.4166666666666667
0.0625
0.175
0.75
0.0
0.0625
0.3333333333333333
0.6875
0.75
0.075
1.0
0.08333333333333333
0.6666666666666666
0.325
0.45
0.7833333333333333
0.6875
0.8666666666666667
1.0
0.16666666666666666
0.9375
1.0
1.0
1.0
0.9166666666666666
0.08333333333333333
1.0
1.0
0.9166666666666666
1.0
0.8875
0.875
0.825
1.0
0.125
1.0
0.25
1.0
0.125
0.5
0.125
1.0
0.9166666666666666
1.0
0.25
0.75
1.0
0.0
0.8333333333333334
0.8125
0.475
0.25
0.9166666666666666
0.0
0.8333333333333334
0.325
0.4375
1.0
0.6875
0.5125
0.08333333333333333
1.0
0.75
0.9166666666666666
0.15
0.2375
0.0
0.75
0.2
0.9166666666666666
1.0
0.08333333333333333
0.3333333333333333
0.0
0.1125
1.0
0.9166666666666666
0.75
0.1125
0.75
0.4375
0.0625
0.0
0.2375
0.4166666666666667
1.0
1.0
1.0
0.925
0.9166666666666666
1.0
1.0
1.0
1.0
0.6875
1.0
1.0
0.9166666666666666
0.7999999999999999
1.0
0.875
1.0
0.325
0.175
1.0
1.0
0.75
0.9166666666666666
1.0
0.9375
0.0625
0.9166666666666666
0.4
0.3
0.9500000000000001
0.6875
1.0
0.475
0.9375
1.0
1.0
1.0
0.3625
0.375
1.0
1.0
0.1875
0.6666666666666666
0.375
0.9375
1.0
0.875
0.25
0.2375
1.0
1.0
0.7999999999999999
0.0
0.16666666666666666
0.9166666666666666
0.75
1.0
0.3125
0.08333333333333333
1.0
0.9166666666666666
0.7625
0.08333333333333333
0.9375
1.0
0.5125
0.8125
0.0
1.0
0.08333333333333333
1.0
0.625
0.3333333333333333
0.06666666666666667
0.3333333333333333
1.0
0.16666666666666666
0.8875
0.2
0.0
1.0
0.425
1.0
0.825
0.3333333333333333
1.0
0.325
0.9166666666666666
0.16666666666666666
0.15
1.0
1.0
1.0
0.8875
1.0
1.0
0.0
1.0
0.08333333333333333
0.9666666666666667
1.0
0.9166666666666666
0.9166666666666666
1.0
0.7875
0.9666666666666667
0.0
0.9375
0.4375
0.3125
1.0
0.16666666666666666
0.08333333333333333
0.9375
1.0
1.0
1.0
0.3875
0.2125
0.5
0.9166666666666666
0.875
1.0
0.09999999999999999
0.0
0.8125
0.575
0.25
0.9166666666666666
0.9166666666666666
0.9375
1.0
0.1875
1.0
1.0
0.3375
0.375
0.25
0.22999999999999998
0.375
0.5
0.08333333333333333
1.0
1.0
1.0
0.0
1.0
0.8166666666666668
0.6666666666666666
0.9166666666666666
0.0625
1.0
1.0
0.25
0.25
0.8333333333333334
1.0
0.775
0.75
1.0
1.0
0.3
1.0
0.25
0.8875
1.0
1.0
0.38749999999999996
0.0875
0.875
1.0
0.0
0.9166666666666666
0.0
0.3333333333333333
1.0
0.4166666666666667
0.03333333333333333
0.0875
0.125
1.0
0.6666666666666666
0.9166666666666666
1.0
0.375
0.8125
0.16666666666666666
0.2375
1.0
1.0
0.75
0.4375
0.9166666666666666
0.16666666666666666
0.7833333333333333
0.08333333333333333
1.0
0.875
1.0
1.0
0.125
0.8333333333333334
0.9375
0.5166666666666667
1.0
1.0
1.0
0.9166666666666666
0.0625
0.4375
0.0
1.0
0.25
1.0
1.0


==> data/edge-case-detection.dat <==
score
0.5873015873015873
0.30833333333333335
0.26666666666666666
0.6119318181818182
0.35964912280701755
0.5714285714285714
0.6693657219973009
0.5595238095238095
0.75
0.19166666666666665
0.6944444444444445
0.5333333333333333
0.7777777777777777
0.29464285714285715
0.6666666666666666
0.6666666666666666
0.3737373737373737
0.4444444444444444
0.4666666666666666
0.3333333333333333
0.6666666666666666
0.75
0.25
0.16666666666666666
0.5
0.41666666666666663
0.6604166666666667
0.26666666666666666
0.06944444444444443
0.5
0.5
0.6666666666666666
0.26319444444444445
0.3333333333333333
0.575
1.0
0.4916666666666667
0.7222222222222222
0.8333333333333334
0.5608333333333333
1.0
0.39999999999999997
0.6
0.5499999999999999
1.0
0.0
1.0
0.5
0.5166666666666667
0.13737373737373737
0.4358974358974359
0.5873015873015873
1.0
0.0
1.0
0.5
1.0
1.0
0.3333333333333333
0.4444444444444444
0.4444444444444444
0.5333333333333333
0.5
0.4444444444444444
0.0
0.5708333333333333
1.0
0.5333333333333333
0.045
0.3333333333333333
0.4444444444444444
0.5708333333333333
0.6666666666666666
0.4583333333333333
0.37931034482758624
0.54
0.5
0.8333333333333334
0.5055555555555555
0.5
1.0
1.0
0.5
0.25555555555555554
0.14329268292682926
1.0
1.0
0.3333333333333333
1.0
0.65
0.5
0.6666666666666666
0.12777777777777777
0.24801587301587302
0.8888888888888888
0.5
0.275
0.6
0.3333333333333333
0.9
0.5428571428571428
0.38888888888888884
0.41269841269841273
0.5
0.7777777777777778
0.0
0.21666666666666667
0.13888888888888887
0.7222222222222222
0.5277777777777778
0.6666666666666666
0.44166666666666665
0.5625
0.7777777777777778
0.3333333333333333
0.48333333333333334
1.0
0.6666666666666666
0.8125
1.0
0.8333333333333334
1.0
0.3611111111111111
0.6666666666666666
1.0
0.6722222222222222
0.6515151515151515
0.6666666666666666
0.8888888888888888
0.6666666666666666
0.6969696969696969
0.8333333333333334
1.0
1.0
1.0
0.1111111111111111
0.3333333333333333
1.0
0.5
0.36999999999999994
0.5
0.275
0.2222222222222222
0.6666666666666666
0.5092592592592593
0.8333333333333334
0.5499999999999999
1.0
0.6666666666666666
0.8
0.2976190476190476
0.2222222222222222
0.3333333333333333
0.611111111111111
0.43333333333333335
0.8333333333333334
1.0
0.39999999999999997
0.0
0.5
0.5083333333333333
0.8888888888888888
0.5166666666666667
1.0
0.4444444444444444
0.3333333333333333
0.4131877542282167
0.5
0.47222222222222215
0.8888888888888888
1.0
0.7619047619047619
1.0
0.3333333333333333
0.0
0.45
0.5833333333333334
1.0
0.5
1.0
0.3
0.27777777777777773
0.7222222222222222
0.4444444444444444
1.0
0.717948717948718
1.0
0.16666666666666666
0.55
0.5666666666666667
0.6820512820512821
0.6666666666666666
0.5833333333333334
0.6666666666666666
0.8666666666666667
0.55
1.0
0.3333333333333333
0.6541666666666667
0.6724137931034483
0.5659090909090909
1.0
0.2125
1.0
0.5555555555555555
0.5625
0.6666666666666666
0.23096951010620073
0.5952380952380952
0.7
0.0
0.5333333333333333
0.5
0.4666666666666666
1.0
1.0
0.5166666666666667
1.0
0.8333333333333334
1.0
0.611111111111111
0.5
0.8333333333333334
0.6666666666666666
0.08333333333333333
1.0
1.0
0.38888888888888884
0.5
0.451559934318555
0.2857142857142857
0.8888888888888888
0.8666666666666667
0.0
0.43392857142857144
0.3333333333333333
1.0
0.3333333333333333
0.5222222222222223
0.001221001221001221
0.6666666666666666
0.6666666666666666
0.8333333333333333
0.6666666666666666
0.9166666666666666
0.6969696969696969
1.0
0.6349206349206349
0.8888888888888888
0.5
0.0
0.6333333333333333
1.0
1.0
1.0
1.0
0.3888888888888889
1.0
0.6666666666666666
1.0
0.5
1.0
0.5
0.7857142857142857
0.18125
1.0
1.0
0.027777777777777776
0.48214285714285715
0.75
0.2258193445243805
0.7142857142857143
0.3333333333333333
0.5
0.6666666666666666
0.3333333333333333
0.4583333333333333
0.5
1.0
0.25
0.6666666666666666
0.9166666666666666
0.4678030303030303
0.6666666666666666
0.5
1.0
0.625
0.6666666666666666
0.6666666666666666
0.5666666666666667
0.2222222222222222
1.0
0.5777777777777778
0.8333333333333333
0.7222222222222222
0.5
0.5229166666666667
0.25
1.0
0.5123456790123456
0.6333333333333333
1.0
0.4305555555555555
0.65
0.041666666666666664
0.611111111111111
0.5
0.6666666666666666
0.2833333333333333
0.65
0.4011160714285714
0.4388888888888889
0.0
0.475
0.0
0.25
0.2625
1.0
0.26666666666666666
0.09404130702836005
0.6666666666666666
0.0
1.0
0.825
1.0
0.6
0.25
1.0
0.07666666666666666
0.4444444444444444
0.7777777777777777
0.6916666666666667
1.0
0.6333333333333333
1.0
0.6333333333333333
1.0
0.7777777777777777
1.0
1.0
1.0
1.0
0.6666666666666666
0.3464912280701754
0.4444444444444444
0.3111111111111111
0.6666666666666666
0.2387314439946019
0.8333333333333334
0.3277777777777778
0.43333333333333335
1.0
0.34
0.0
0.16666666666666666
1.0
1.0
0.325
0.6666666666666666
0.3846153846153846
0.3333333333333333
1.0
0.6666666666666666
0.75
0.8666666666666667
0.5
0.5625
0.6254432624113475
0.5172413793103449
0.59375
0.2833333333333333
1.0
0.75
0.5708333333333333
0.7777777777777777
0.3508928571428572
0.4444444444444444
0.4666666666666666
0.7142857142857143
0.3131868131868132
0.6666666666666666
0.6666666666666666
0.7916666666666666
0.4166666666666667
0.0375
0.5333333333333333
0.0
0.5
0.23809523809523808
0.0
1.0
0.1619047619047619
0.7222222222222222
0.4027777777777778
0.47222222222222227
0.75
0.5
1.0
0.7777777777777778
0.2833333333333334
0.07385992627698788
0.3888888888888889
1.0
0.5
0.3333333333333333
0.5
0.6666666666666666
1.0
-0.55
0.6666666666666666
0.6694444444444445
1.0
0.8888888888888888
1.0
0.3333333333333333
0.8125
0.3611111111111111
0.5114942528735632
1.0
0.5499999999999999
0.44761904761904764
1.0
0.16666666666666666
0.10714285714285714
0.08333333333333333
0.48333333333333334
0.8333333333333334
1.0
0.43333333333333335
0.6666666666666666
0.6225
0.3
1.0
0.3333333333333333
0.3333333333333333
0.75
0.5
0.43333333333333335
0.9166666666666666
1.0
0.08333333333333333
0.625
1.0
0.6666666666666666
0.8333333333333334
0.8888888888888888
0.175
0.25
0.6666666666666666
0.19444444444444442
0.15539811066126855
0.5
0.9166666666666666
1.0
0.4861111111111111
0.2833333333333333
1.0
1.0
1.0
0.0
0.5833333333333334
0.3333333333333333
1.0
1.0
1.0
0.25
0.9166666666666666
1.0
0.17045454545454547
0.375
0.6666666666666666
0.7777777777777777
0.25
0.6666666666666666
0.3925925925925926
0.7777777777777777
0.3333333333333333
0.5694444444444444
1.0
1.0
0.1763157894736842
0.6666666666666666
0.8333333333333334
0.75
1.0
0.5
1.0
0.55
0.75
0.25
0.4166666666666667
1.0
0.3333333333333333
0.7142857142857143
0.25
1.0
0.24047619047619045
0.375
0.38709016393442625
1.0
0.7
0.6666666666666666
0.6666666666666666
1.0
0.1875
1.0
0.0
1.0
1.0
0.4166666666666667
1.0
0.43333333333333335
0.5
0.5
0.5
0.16666666666666666
0.0
0.48333333333333334
1.0
0.43601190476190477
1.0
0.7916666666666666
1.0
0.5
1.0
1.0
0.5
0.46296296296296297
0.75
0.3333333333333333
0.3333333333333333
0.8333333333333333
0.6888888888888888
0.16111111111111112
0.5
1.0
1.0
1.0
0.6666666666666666
0.4458333333333333
0.6583333333333333
0.9166666666666666
0.103125
0.0
0.16666666666666666
1.0
0.0
0.6666666666666666
0.5511363636363636
0.13888888888888887
0.3888888888888889
0.6666666666666666
1.0
1.0
0.125
0.7071428571428571
0.6875
0.60625
0.25555555555555554
0.0
1.0
0.5
0.28214285714285714
1.0
0.6
0.5
1.0
0.20000000000000004
0.5
0.8333333333333334
0.49583333333333335
0.6904761904761905
0.7000000000000001
0.0
1.0
0.44166666666666665
1.0
0.5
0.5
1.0
0.5833333333333334
0.6666666666666666
0.5625
0.75
0.8333333333333334
0.5
0.1
0.0
0.59375
1.0
0.0
0.5
0.5888888888888889
1.0
1.0
1.0
0.41666666666666663
0.6666666666666666
0.39999999999999997


==> data/outcome-precision.dat <==
score
1.0
0.3875
1.0
0.6625
0.9333333333333332
1.0
0.475
0.65
0.9
0.35
1.0
1.0
0.8125
1.0
1.0
0.1
0.25
0.35
0.625
0.5
1.0
0.9833333333333334
0.0
0.2333333333333333
0.625
0.1
0.6
1.0
0.8
0.5
1.0
0.8333333333333334
1.0
0.65
0.0
1.0
0.7666666666666666
0.06666666666666667
0.5
1.0
0.8833333333333333
1.0
0.7833333333333333
0.8166666666666668
0.0
0.0
1.0
0.06666666666666667
0.0
0.5
0.1
0.5
0.43333333333333335
0.5666666666666667
1.0
0.35
0.125
0.9
0.75
1.0
0.8833333333333333
0.0
0.9333333333333332
0.925
0.35
1.0
1.0
1.0
0.95
0.9333333333333332
0.39999999999999997
0.8166666666666668
0.9
0.5
0.9666666666666667
1.0
0.85
0.25
0.475
0.95
0.06666666666666667
0.0
0.0
0.675
0.0
0.7833333333333333
0.09999999999999999
0.475
1.0
0.0
1.0
1.0
0.9
1.0
0.9500000000000001
0.0
0.05
0.09999999999999999
1.0
0.3333333333333333
0.6
1.0
0.1125
0.05
0.8666666666666667
0.0
0.6125
0.2
1.0
0.325
0.9
1.0
0.3125
0.875
0.08333333333333333
1.0
0.0
0.75
0.5666666666666667
0.9
0.05
0.6
1.0
0.6
1.0
0.19999999999999998
0.5
1.0
0.1
0.42500000000000004
1.0
0.725
1.0
0.7666666666666666
0.0
0.375
1.0
0.8833333333333333
1.0
0.7999999999999999
0.625
0.45
1.0
1.0
0.0
0.1
0.5333333333333333
0.44999999999999996
1.0
0.4166666666666667
1.0
0.1
0.6833333333333332
0.575
1.0
1.0
0.0
0.225
0.775
0.775
1.0
0.06666666666666667
1.0
0.8833333333333333
0.75
0.5833333333333334
0.6
0.75
0.0
0.85
0.8
0.8500000000000001
1.0
0.8500000000000001
0.9
0.8
0.6666666666666666
0.35000000000000003
0.9166666666666666
0.9
0.175
0.9166666666666666
0.43333333333333335
1.0
0.0
1.0
0.375
0.8666666666666667
0.225
0.1
1.0
0.8500000000000001
0.25
0.6
0.7666666666666666
0.6
0.48333333333333334
0.325
1.0
0.8
0.06666666666666667
0.43333333333333335
1.0
0.875
0.8
1.0
0.9666666666666667
1.0
0.8333333333333334
0.35
0.06666666666666667
1.0
0.1
0.05
0.2
0.5375
0.2333333333333333
0.4
0.975
1.0
0.8
0.05
0.06666666666666667
0.7833333333333333
0.225
0.1
0.6375
0.25
0.06666666666666667
1.0
0.2
1.0
1.0
0.0
1.0
1.0
0.16666666666666666
0.5
0.26666666666666666
0.9
0.65
1.0
0.8
0.8833333333333333
0.0
0.0
1.0
0.0
1.0
0.55
0.8333333333333334
0.5833333333333334
0.9333333333333332
0.65
1.0
0.25
1.0
0.4875
0.25
0.6625
1.0
0.05
1.0
0.06666666666666667
0.35
1.0
1.0
0.6833333333333332
0.9
0.5333333333333333
0.25
0.6625
0.875
0.18333333333333335
0.5166666666666667
0.775
0.525
1.0
0.775
1.0
0.7333333333333334
1.0
0.625
0.26666666666666666
0.65
1.0
1.0
0.65
0.0
0.48333333333333334
0.75
0.2333333333333333
0.2
0.525
0.5
0.25
0.06666666666666667
0.775
1.0
0.3
0.25
0.3833333333333333
0.31666666666666665
0.8
0.2
0.16666666666666666
0.48750000000000004
0.5333333333333333
1.0
1.0
1.0
0.35000000000000003
1.0
0.9
1.0
0.0
0.225
1.0
0.9
1.0
0.975
0.9333333333333332
0.05
0.6666666666666666
0.8
0.1
0.4
0.7125
1.0
0.9
0.16666666666666666
1.0
0.05
0.35
0.0
0.65
1.0
1.0
1.0
0.6
0.875
1.0
0.5
0.875
0.8333333333333334
0.26666666666666666
0.06666666666666667
1.0
0.0
0.35000000000000003
0.8
0.05
1.0
0.8666666666666667
1.0
0.9
0.2333333333333333
1.0
0.3666666666666667
0.325
1.0
0.1
0.0
0.75
1.0
0.85
0.39999999999999997
0.2
0.7000000000000001
0.75
0.1
0.875
1.0
0.45
1.0
0.2
0.9
0.9
0.1125
0.9
1.0
0.1
1.0
0.06666666666666667
0.0
0.975
0.0
0.5
1.0
0.48333333333333334
0.7
0.85
0.7833333333333333
1.0
0.26666666666666666
1.0
0.4
0.26666666666666666
0.6333333333333333
1.0
1.0
0.9
0.5
0.325
0.1
0.46666666666666673
0.95
0.95
0.26666666666666666
0.95
0.0
0.3333333333333333
0.75
0.9166666666666666
0.9
0.65
0.4625
1.0
0.13333333333333333
0.8
0.6125
0.375
0.6666666666666666
0.575
0.775
1.0
0.9
0.39999999999999997
0.85
0.43333333333333335
0.7250000000000001
0.6833333333333332
1.0
1.0
1.0
0.5
0.9
0.2333333333333333
0.3666666666666667
0.8833333333333333
1.0
0.2
0.375
0.35
0.6
0.5
0.8666666666666667
0.8666666666666667
0.4
0.35000000000000003
1.0
0.9
1.0
0.5166666666666666
0.9
0.43333333333333335
0.5
0.9333333333333332
0.9
0.775
0.2
0.7833333333333333
0.75
0.9
0.25
1.0
1.0
0.4
0.5333333333333333
0.0
0.5833333333333334
0.35
0.3125
1.0
0.3
1.0
1.0
0.2333333333333333
0.46666666666666673
0.8
0.4833333333333334
1.0
0.1
0.375
0.1
0.9166666666666666
0.575
0.0
0.775
1.0
0.8000000000000002
0.5875
0.2
0.5
0.06666666666666667
0.325
0.4
1.0
1.0
0.03333333333333333
0.4166666666666667
0.1
0.05
0.0
1.0
1.0
0.5166666666666667
0.3
1.0
0.8666666666666667
0.6
0.13333333333333333
0.85
0.0
0.5
0.3
0.3
1.0
0.6
0.7666666666666666
0.25
0.9166666666666666
0.375
0.6666666666666666
1.0
0.8833333333333333
0.5625
0.0
1.0
0.5
0.75
0.06666666666666667
0.0
0.275
0.8666666666666667
0.7333333333333334
0.8333333333333334
1.0
1.0
1.0
0.6666666666666666
0.0
0.1
1.0
0.95
0.5
0.8
0.7333333333333334
1.0
0.125
0.525
0.36250000000000004
0.8833333333333333
0.6375
0.9666666666666667
1.0
0.5499999999999999
0.4625
1.0
0.7666666666666666
0.375
1.0
0.0
0.6666666666666666
0.775
1.0
1.0
0.06666666666666667
0.675
0.9
0.0
0.6125
0.9333333333333332
0.8
1.0
0.9
1.0
0.75
0.1
1.0
1.0
0.9333333333333332
0.9166666666666666
0.8666666666666667
0.6
0.39999999999999997
1.0
1.0
0.6
0.06666666666666667
0.7000000000000001
0.5666666666666668
1.0
0.05
0.525
0.3333333333333333
0.8
0.35
0.8
0.35


==> data/state-space-estimation-accuracy.dat <==
score
0.17905223175104137
0.0
0.0
0.0
0.0
0.06541201032390638
0.25
0.0
0.16427204996205025
1.0
0.5
0.3333333333333333
0.14581551052860536
0.8333333333333334
0.09298098188370996
0.5
0.5
0.5
0.16544255391905832
0.08410779819556646
0.06566238375929839
0.16427204996205025
0.0
0.06793168236350207
0.0
0.16427204996205025
0.5
0.5
0.0
0.5
0.0
0.0
0.0
0.148634337571835
0.03925330897179625
0.0
0.08152483455419553
0.11990623328406573
0.0
0.0
0.16544255391905832
0.25
0.09769427642952229
0.6934264036172708
0.11952683322395147
0.0
0.0
0.3010299956639812
0.0
0.0
0.16794877895704194
0.5
0.0
0.07864662367477344
0.09311177167716018
0.13132476751859679
0.17905223175104137
0.1810425967800402
0.0
0.21810429198553155
0.38685280723454163
0.16544255391905832
0.5
0.2579018714896944
0.08272127695952916
0.11023580984336119
0.0982808161164113
0.18316925091363362
0.03929049640924924
0.14987054163194743
0.11952683322395147
0.11197283742675725
0.25
0.5
0.5
0.11212191210878772
0.0
0.25
0.5
0.25
0.10978726628502858
1.0
0.05243108244984896
0.0
0.10048953764693075
0.039327963302324735
0.10046014452784431
0.0
1.0
0.1056688777411938
0.058019186551097966
0.0
0.13009821523637602
0.19342640361727081
0.0
0.5
0.0
1.0
0.16427204996205025
0.07971325908156926
0.0
0.0
0.06906423131757583
0.0
0.0
0.3184264036172708
0.09820872825119423
0.0
0.12746176382947913
0.0
0.25
0.3333333333333333
0.06566238375929839
0.3010299956639812
0.09298098188370996
0.058475021193984844
0.09173582409683967
0.18790182470910757
0.16544255391905832
0.0
0.16544255391905832
0.0
0.0
1.0
0.0
0.10206517109835153
0.029281622639627535
0.09483199363769604
0.11370851858692281
0.3333333333333333
0.0
0.09194119817151741
0.0
0.3010299956639812
0.1905514124267734
0.38685280723454163
0.0
0.0
0.04241971742360034
0.0730262568854376
0.31973573641278247
0.0
0.25
0.09176125721703338
0.09298098188370996
0.1965616322328226
0.16544255391905832
1.0
0.0
0.38685280723454163
0.11197283742675725
0.0
0.75
0.25
0.0
1.0
0.06257057161611672
0.0
0.0
0.5
0.0
0.1631512196835108
0.0
0.0
0.0
0.1259047118299582
0.5
0.07097842504665766
0.5
0.0
0.0
0.0
0.4336766652213271
0.08754984501239786
0.5
0.0
0.11305196142222065
0.19342640361727081
0.5
0.0
0.0
0.6666666666666666
0.0
0.0
1.0
0.25
0.16666666666666666
0.5
0.5
0.16666666666666666
0.0
0.5
0.16794877895704194
0.059061273378519304
0.0
0.10002821314819602
0.0
0.054637009828211174
0.15909880786929415
0.0
0.17905223175104137
0.09787852354160846
0.0
0.25
0.0
1.0
0.0
0.0
0.38685280723454163
0.0
1.0
1.0
0.5
0.5
0.0
0.0
0.0
0.10048953764693075
0.05514751797301944
0.1259047118299582
0.0
0.10646999616673362
0.17070727966372012
0.0
0.06256006824240005
0.0
0.3333333333333333
0.09398279889175508
0.5
0.5
0.0
0.11903515668623268
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.043441335717860005
0.0
0.0
0.14581551052860536
0.5
0.08150636474290916
0.042694784169679374
0.0921377939968659
0.0
0.0
0.5
0.15561139140249397
0.4245685381563611
0.09229799917195369
0.0
1.0
0.0
0.0
0.5
0.07026433585494364
0.11257910448983348
0.07864662367477344
0.0
1.0
0.0
0.05739847793136604
0.0
0.0578445532899398
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.3333333333333333
0.12016446051899408
0.0
0.0
0.10002821314819602
0.0
0.05555555555555555
0.07989021644517592
0.0
1.0
0.07989021644517592
0.10046014452784431
0.15909880786929415
0.5
1.0
0.0
0.0
0.07474794140585848
0.03645387763215134
0.16794877895704194
0.0847889710666655
0.2313782131597592
0.1111111111111111
0.0
0.0
0.0
0.14987054163194743
0.5
0.16427204996205025
0.5
0.16229778641825635
0.6666666666666666
1.0
0.15403922195426356
0.6666666666666666
0.03722649378891397
0.05598292631901398
0.2037950470905062
0.07239147530697906
0.0
0.5
1.0
1.0
0.08411856518686803
0.09181232635977883
0.0
0.5
0.5
0.0
0.0
0.09342386103709885
0.5
0.11265680063698591
0.0
0.0
0.04429595503388948
0.0
0.09229799917195369
0.0
0.1259047118299582
0.06393715570999922
0.0
0.2242438242175754
0.14581551052860536
0.13986508659473787
0.0
0.0
0.03593789815448121
0.0
0.08754984501239786
0.09212456242603029
0.19342640361727081
0.0
0.0
0.09769427642952229
0.15329048865267808
0.024367081473154372
0.10796693584927687
0.0730262568854376
0.11540233518435107
0.38685280723454163
1.0
0.07137044535031287
1.0
0.5
0.08150539367234955
0.1631512196835108
0.0
0.16666666666666666
0.0
0.38685280723454163
0.07988707554043208
1.0
0.0
0.0473755620506711
0.04360800688260425
0.0
0.03944207864676835
0.0982808161164113
1.0
0.07753005692851107
0.0
0.17718382013555792
0.5
0.06478172871893575
0.0
0.16929380759878143
1.0
0.08076185180950911
0.0
0.0
1.0
0.0730262568854376
0.0
0.5
0.048260983537986045
0.023957954580197977
0.0
0.0
0.22424382421757544
0.11056572577477781
0.12986271389725298
0.11952683322395147
0.0
0.14581551052860536
0.0
0.0
0.15403922195426356
0.07026433585494364
0.3333333333333333
0.23137821315975918
0.0
0.1442847926987864
0.0578445532899398
0.10002821314819602
0.11004171543466917
0.10991387927427455
0.07988707554043208
0.11257910448983348
0.5
0.0
0.5
0.0
0.0
0.5
0.0
0.0
0.09311177167716018
0.146350958075862
0.146350958075862
0.12609168068946533
0.3010299956639812
0.0
0.5
0.22424382421757544
0.5
0.14581551052860536
0.10034333188799373
0.10209899330858722
0.5
0.0
1.0
0.16427204996205025
0.0
0.2313782131597592
0.0
0.21810429198553155
0.11212191210878772
0.16666666666666666
0.10445340009044464
0.3333333333333333
0.0
0.5
0.0
0.0
0.08411856518686803
0.5
0.18544902341536887
0.3010299956639812
1.0
0.10905214599276578
0.5
0.037299635009106914
0.6666666666666666
0.148634337571835
0.056473551795000146
0.03725074359451639
0.38685280723454163
0.03632325520981071
0.0
0.0
0.13657604759848213
0.11305196142222065
0.5
0.0
0.15403922195426356
0.3010299956639812
0.0
0.09293776877340838
1.0
0.5
0.0
0.5
0.07469516101418654
0.11023580984336119
0.07765381380194407
0.5
0.0
0.3333333333333333
0.0
0.0
0.10646999616673362
0.09229799917195369
0.0
0.3333333333333333
0.0
0.0
0.10785784260696445
0.0
0.03725074359451639
0.5
0.0
0.5
0.07973938326278797
0.5
0.0
1.0
0.0
0.11197283742675725
0.0
0.17070727966372012
0.0
0.0
0.1111111111111111
0.07187676282008235
0.0
0.0
0.5
1.0
0.0933937105932916
0.0
0.0
0.0
0.1468999356504447
0.0
0.2037950470905062
0.6666666666666666
0.0
0.08411856518686804
0.10002821314819603
1.0
0.16666666666666666
0.07974092232865557
0.5
1.0
0.09399878027980718
0.25
0.05360382832756277
0.0
0.11305196142222065
0.18618701772684074
0.0
0.5
0.0
0.17905223175104137
0.0
0.3333333333333333
0.16427204996205025
0.07972246876316691
0.3333333333333333
0.2313782131597592
0.0
0.0
0.023031140606507572
0.0
0.1468999356504447
0.1572932473495469
0.0
0.0
0.08152094248012821
0.1572932473495469
0.09469398509489091
0.0
0.0
0.0
0.0
0.0
0.20409209299482103
0.10445340009044464
0.0
0.75
0.1121219121087877
0.0
0.0
0.0
1.0
0.0
0.11212191210878772
0.5
0.0
0.6666666666666666
0.0

